Direct measurements of neutron capture on radioactive isotopes

We simulated the response of a 4p calorimetric g-detector array to decays of radioactive isotopes on the s-process path. The GEANT 3.21 simulation package was used. The main table contains estimates on the maximum sample size and required neutron flux based on the latest available neutron capture cross section at 30 keV. The results are intended to be used to estimate the feasibility of neutron capture measurements with 4p arrays using the time of flight technique.

==> rad_isotopes_table.txt <==
                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                
                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                
                                                      Max Atoms, No Shell                                                                             Req. neut                Max Atoms, LiH Only                                                                             Req. neut              Max Atoms, LiH+ 1mm Pb                                                                             Req. neut                Max Atoms, LiH+ 2mm Pb                                                                             Req. neut                Max Atoms, LiH+5mm Pb                                                                             Req. neut
Element Z  A                 sigma            Ref                        t=0        t=100      t=200      t=400      t=500      t=600                 t=100                                       t=0        t=100      t=200      t=400      t=500      t=600                 t=100                                        t=0        t=100      t=200      t=400      t=500      t=600                 t=100                                          t=0        t=100      t=200      t=400      t=500      t=600                 t=100                                         t=0        t=100      t=200      t=400      t=500      t=600                 t=100       
                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                
Fe      26 59               17.7              JEFF30                     6.35E+014  6.42E+014  6.57E+014  7.00E+014  7.26E+014  7.75E+014             8.80E+009                                   6.20E+014  6.36E+014  6.76E+014  7.70E+014  8.21E+014  8.97E+014             8.89E+009                                    6.32E+014  6.50E+014  6.93E+014  7.99E+014  8.57E+014  9.41E+014             8.70E+009                                      6.52E+014  6.70E+014  7.15E+014  8.31E+014  8.96E+014  9.87E+014             8.43E+009                                     7.27E+014  7.48E+014  8.01E+014  9.42E+014  1.03E+015  1.15E+015             7.55E+009   
Fe      26 60               29.4              JEFF30                     *          *          *          *          *          *                     *                                           *          *          *          *          *          *                     *                                            *          *          *          *          *          *                     *                                              *          *          *          *          *          *                     *                                             *          *          *          *          *          *                     *           
Co      27 60               16.5              JEFF30                     2.43E+016  2.44E+016  2.45E+016  2.49E+016  2.52E+016  2.56E+016             2.49E+008                                   2.42E+016  2.43E+016  2.47E+016  2.57E+016  2.64E+016  2.73E+016             2.49E+008                                    2.43E+016  2.44E+016  2.48E+016  2.61E+016  2.69E+016  2.80E+016             2.48E+008                                      2.44E+016  2.46E+016  2.51E+016  2.65E+016  2.75E+016  2.87E+016             2.47E+008                                     2.52E+016  2.54E+016  2.61E+016  2.82E+016  2.95E+016  3.12E+016             2.39E+008   
Ni      28 63               26.1              NPA05                      *          ---        ---        ---        ---        ---                   ---                                         *          ---        ---        ---        ---        ---                   ---                                          ---        ---        ---        ---        ---        ---                   ---                                            ---        ---        ---        ---        ---        ---                   ---                                           ---        ---        ---        ---        ---        ---                   ---         
Cu      29 64               241               JEFF30                     1.22E+015  1.51E+015  1.62E+015  1.72E+015  1.77E+015  1.84E+015             2.75E+008                                   1.21E+015  1.51E+015  1.67E+015  1.87E+015  1.97E+015  2.09E+015             2.74E+008                                    1.42E+015  1.50E+015  1.66E+015  1.93E+015  2.05E+015  2.18E+015             2.76E+008                                      1.55E+015  1.60E+015  1.72E+015  2.00E+015  2.13E+015  2.28E+015             2.59E+008                                     1.75E+015  1.79E+015  1.91E+015  2.21E+015  2.37E+015  2.56E+015             2.31E+008   
Zn      30 65               162               BBK00                      6.80E+015  6.88E+015  7.01E+015  7.48E+015  7.79E+015  8.42E+015             8.98E+007                                   6.64E+015  6.81E+015  7.24E+015  8.28E+015  8.87E+015  9.82E+015             9.07E+007                                    6.76E+015  6.96E+015  7.44E+015  8.63E+015  9.30E+015  1.04E+016             8.87E+007                                      6.98E+015  7.18E+015  7.69E+015  9.00E+015  9.75E+015  1.09E+016             8.59E+007                                     7.85E+015  8.08E+015  8.68E+015  1.03E+016  1.13E+016  1.28E+016             7.64E+007   
Ge      32 71               147               JEFF30                     9.98E+019  ---        ---        ---        ---        ---                   ---                                         3.49E+019  ---        ---        ---        ---        ---                   ---                                          ---        ---        ---        ---        ---        ---                   ---                                            ---        ---        ---        ---        ---        ---                   ---                                           ---        ---        ---        ---        ---        ---                   ---         
As      33 76               537               JEFF30                     2.78E+013  2.90E+013  3.04E+013  3.85E+013  4.43E+013  1.13E+014             6.43E+009                                   2.76E+013  2.95E+013  3.30E+013  4.60E+013  5.63E+013  1.41E+014             6.31E+009                                    2.77E+013  2.89E+013  3.26E+013  4.73E+013  5.89E+013  1.38E+014             6.44E+009                                      3.08E+013  3.19E+013  3.56E+013  5.17E+013  6.47E+013  1.48E+014             5.83E+009                                     4.06E+013  4.21E+013  4.68E+013  6.79E+013  8.64E+013  1.84E+014             4.43E+009   
As      33 77               264               JEFF30                     5.11E+014  6.04E+014  1.13E+015  5.79E+015  9.01E+015  4.38E+017             6.28E+008                                   5.04E+014  6.73E+014  1.45E+015  7.25E+015  1.22E+016  6.15E+017             5.63E+008                                    1.12E+015  1.30E+015  2.15E+015  8.29E+015  1.43E+016  6.22E+017             2.90E+008                                      2.01E+015  2.23E+015  3.18E+015  9.60E+015  1.68E+016  8.54E+017             1.70E+008                                     5.46E+015  5.81E+015  7.14E+015  1.45E+016  2.60E+016  1.29E+018             6.51E+007   
Se      34 79               263               BBK00                      *          *          ---        ---        ---        ---                   *                                           *          *          ---        ---        ---        ---                   *                                            ---        ---        ---        ---        ---        ---                   ---                                            ---        ---        ---        ---        ---        ---                   ---                                           ---        ---        ---        ---        ---        ---                   ---         
Kr      36 81               607               BBK00                      *          *          *          ---        ---        ---                   *                                           *          *          *          ---        ---        ---                   *                                            *          *          *          ---        ---        ---                   *                                              *          *          *          ---        ---        ---                   *                                             *          *          *          ---        ---        ---                   *           
Kr      36 85               55                BBK00                      1.16E+019  4.42E+019  *          *          *          ---                   4.12E+004                                   1.21E+019  5.90E+019  *          *          *          ---                   3.08E+004                                    2.48E+019  3.49E+019  8.09E+019  *          *          ---                   5.21E+004                                      6.82E+019  7.93E+019  *          *          *          ---                   2.29E+004                                     *          *          *          *          *          *                     *           
Rb      37 86               202               BBK00                      2.30E+015  2.71E+015  3.01E+015  3.36E+015  3.53E+015  3.90E+015             1.83E+008                                   2.30E+015  2.77E+015  3.16E+015  3.76E+015  4.06E+015  4.60E+015             1.79E+008                                    2.17E+015  2.32E+015  2.70E+015  3.62E+015  4.06E+015  4.68E+015             2.13E+008                                      2.52E+015  2.62E+015  2.93E+015  3.82E+015  4.28E+015  4.95E+015             1.89E+008                                     3.16E+015  3.27E+015  3.56E+015  4.46E+015  5.02E+015  5.86E+015             1.51E+008   
Sr      38 89               19                BBK00                      2.95E+016  7.08E+016  1.98E+017  8.88E+017  1.57E+018  2.76E+018             7.44E+007                                   3.15E+016  9.18E+016  2.99E+017  1.70E+018  3.41E+018  5.60E+018             5.73E+007                                    2.75E+016  3.30E+016  5.32E+016  2.13E+017  4.23E+017  8.24E+017             1.59E+008                                      4.79E+016  5.25E+016  7.24E+016  2.40E+017  4.65E+017  9.03E+017             1.00E+008                                     1.14E+017  1.22E+017  1.49E+017  3.52E+017  6.34E+017  1.15E+018             4.32E+007   
Sr      38 90               20                JEFF30                     2.76E+018  5.71E+018  1.28E+019  3.83E+019  5.95E+019  8.86E+019             8.76E+005                                   2.94E+018  7.21E+018  1.75E+019  6.06E+019  9.92E+019  *                     6.93E+005                                    2.02E+018  2.33E+018  3.35E+018  8.71E+018  1.36E+019  2.07E+019             2.14E+006                                      3.08E+018  3.32E+018  4.25E+018  9.65E+018  1.47E+019  2.23E+019             1.51E+006                                     5.91E+018  6.23E+018  7.31E+018  1.32E+019  1.93E+019  2.84E+019             8.03E+005   
Y       39 90               191.1             JEFF30                     7.54E+014  1.52E+015  3.35E+015  1.03E+016  1.61E+016  2.41E+016             3.45E+008                                   7.98E+014  1.87E+015  4.51E+015  1.59E+016  2.61E+016  4.08E+016             2.79E+008                                    5.22E+014  6.00E+014  8.59E+014  2.21E+015  3.47E+015  5.29E+015             8.72E+008                                      7.93E+014  8.55E+014  1.09E+015  2.48E+015  3.79E+015  5.72E+015             6.12E+008                                     1.50E+015  1.58E+015  1.86E+015  3.37E+015  4.92E+015  7.22E+015             3.31E+008   
Y       39 91               47.5              JEFF30                     2.94E+015  6.09E+015  1.24E+016  2.34E+016  2.70E+016  3.02E+016             3.45E+008                                   3.10E+015  7.41E+015  1.53E+016  2.82E+016  3.25E+016  3.61E+016             2.84E+008                                    2.67E+015  3.15E+015  4.73E+015  1.33E+016  1.98E+016  2.66E+016             6.69E+008                                      4.34E+015  4.71E+015  6.18E+015  1.48E+016  2.13E+016  2.87E+016             4.47E+008                                     8.75E+015  9.22E+015  1.08E+016  1.93E+016  2.63E+016  3.43E+016             2.28E+008   
Zr      40 93               95                BBK00                      *          ---        ---        ---        ---        ---                   ---                                         *          ---        ---        ---        ---        ---                   ---                                          ---        ---        ---        ---        ---        ---                   ---                                            ---        ---        ---        ---        ---        ---                   ---                                           ---        ---        ---        ---        ---        ---                   ---         
Zr      40 95               79                BBK00                      8.99E+014  9.09E+014  9.35E+014  1.08E+015  1.29E+015  1.52E+015             1.39E+009                                   8.76E+014  9.06E+014  9.92E+014  1.26E+015  1.58E+015  1.93E+015             1.40E+009                                    9.20E+014  9.53E+014  1.05E+015  1.36E+015  1.71E+015  2.11E+015             1.33E+009                                      9.79E+014  1.01E+015  1.12E+015  1.47E+015  1.85E+015  2.30E+015             1.25E+009                                     1.21E+015  1.26E+015  1.39E+015  1.86E+015  2.38E+015  3.02E+015             1.01E+009   
Nb      41 94               482               BBK00                      9.18E+019  9.20E+019  9.26E+019  9.63E+019  *          *                     2.25E+003                                   9.15E+019  9.20E+019  9.40E+019  *          *          *                     2.26E+003                                    9.22E+019  9.29E+019  9.57E+019  *          *          *                     2.23E+003                                      9.35E+019  9.45E+019  9.79E+019  *          *          *                     2.20E+003                                     *          *          *          *          *          *                     *           
Nb      41 95               310               BBK00                      4.86E+014  4.91E+014  5.05E+014  5.72E+014  6.82E+014  8.10E+014             6.57E+008                                   4.74E+014  4.89E+014  5.35E+014  6.69E+014  8.25E+014  1.02E+015             6.59E+008                                    4.96E+014  5.14E+014  5.64E+014  7.19E+014  8.92E+014  1.11E+015             6.28E+008                                      5.26E+014  5.45E+014  6.00E+014  7.72E+014  9.64E+014  1.21E+015             5.92E+008                                     6.45E+014  6.68E+014  7.37E+014  9.67E+014  1.22E+015  1.56E+015             4.83E+008   
Nb      41 96               430.3             JEFF30                     1.22E+013  1.22E+013  1.22E+013  1.24E+013  1.29E+013  1.43E+013             1.91E+010                                   1.22E+013  1.22E+013  1.22E+013  1.28E+013  1.39E+013  1.61E+013             1.91E+010                                    1.22E+013  1.22E+013  1.23E+013  1.31E+013  1.44E+013  1.69E+013             1.91E+010                                      1.22E+013  1.23E+013  1.24E+013  1.35E+013  1.50E+013  1.78E+013             1.90E+010                                     1.26E+013  1.28E+013  1.32E+013  1.50E+013  1.72E+013  2.10E+013             1.82E+010   
Mo      42 99               240               BBK00                      5.02E+013  5.62E+013  2.21E+014  2.71E+014  3.29E+014  3.89E+014             7.42E+009                                   4.93E+013  6.64E+013  2.37E+014  3.19E+014  3.99E+014  4.93E+014             6.27E+009                                    1.64E+014  1.83E+014  2.46E+014  3.41E+014  4.32E+014  5.37E+014             2.28E+009                                      2.23E+014  2.34E+014  2.66E+014  3.68E+014  4.67E+014  5.85E+014             1.78E+009                                     2.94E+014  3.06E+014  3.40E+014  4.65E+014  5.97E+014  7.60E+014             1.36E+009   
Tc      43 99               781               BBK00                      *          *          *          ---        ---        ---                   *                                           *          *          *          ---        ---        ---                   *                                            *          *          ---        ---        ---        ---                   *                                              *          *          ---        ---        ---        ---                   *                                             ---        ---        ---        ---        ---        ---                   ---         
Ru      44 103              343               BBK00                      5.45E+014  5.52E+014  5.79E+014  8.01E+014  1.78E+015  2.46E+016             5.28E+008                                   3.60E+014  5.58E+014  6.44E+014  1.04E+015  2.49E+015  3.42E+016             5.22E+008                                    5.97E+014  6.26E+014  7.28E+014  1.21E+015  2.93E+015  3.90E+016             4.65E+008                                      6.80E+014  7.14E+014  8.31E+014  1.40E+015  3.43E+015  4.40E+016             4.09E+008                                     1.03E+015  1.09E+015  1.27E+015  2.20E+015  5.50E+015  6.51E+016             2.68E+008   
Ru      44 106              88                JEFF30                     1.56E+016  1.75E+016  1.94E+016  2.59E+016  3.79E+016  9.67E+016             6.48E+007                                   1.70E+016  2.01E+016  2.41E+016  3.71E+016  6.02E+016  1.93E+017             5.65E+007                                    1.48E+016  1.59E+016  1.89E+016  3.11E+016  4.82E+016  1.07E+017             7.16E+007                                      1.78E+016  1.87E+016  2.16E+016  3.47E+016  5.34E+016  1.14E+017             6.09E+007                                     2.60E+016  2.71E+016  3.07E+016  4.74E+016  7.14E+016  1.37E+017             4.20E+007   
Rh      45 105              858.8             JEFF30                     2.78E+014  3.81E+014  4.47E+014  7.51E+016  1.67E+018  ---                   3.06E+008                                   2.82E+014  3.99E+014  5.44E+014  1.05E+017  2.36E+018  ---                   2.92E+008                                    5.10E+014  5.62E+014  7.78E+014  1.28E+017  2.63E+018  ---                   2.07E+008                                      7.51E+014  8.21E+014  1.13E+015  1.52E+017  4.60E+018  ---                   1.42E+008                                     2.34E+015  2.55E+015  3.49E+015  2.66E+017  9.19E+018  ---                   4.56E+007   
Pd      46 107              1340              BBK00                      ---        ---        ---        ---        ---        ---                   ---                                         ---        ---        ---        ---        ---        ---                   ---                                          ---        ---        ---        ---        ---        ---                   ---                                            ---        ---        ---        ---        ---        ---                   ---                                           ---        ---        ---        ---        ---        ---                   ---         
Pd      46 109              267               JEFF30                     3.08E+013  2.59E+014  3.99E+015  1.27E+016  1.84E+016  2.70E+016             1.45E+009                                   3.22E+013  3.90E+014  5.21E+015  1.64E+016  2.36E+016  3.52E+016             9.59E+008                                    4.82E+014  9.09E+014  1.69E+015  8.57E+015  1.75E+016  3.23E+016             4.12E+008                                      1.42E+015  1.65E+015  2.39E+015  9.64E+015  1.92E+016  3.55E+016             2.28E+008                                     4.17E+015  4.46E+015  5.52E+015  1.50E+016  2.80E+016  5.17E+016             8.40E+007   
Ag      47 108m             1543              JEFF30                     2.29E+018  2.44E+018  2.48E+018  2.58E+018  2.63E+018  2.68E+018             2.65E+004                                   2.25E+018  2.41E+018  2.51E+018  2.74E+018  2.84E+018  2.95E+018             2.69E+004                                    2.38E+018  2.43E+018  2.54E+018  2.80E+018  2.92E+018  3.04E+018             2.67E+004                                      2.41E+018  2.46E+018  2.58E+018  2.86E+018  2.99E+018  3.13E+018             2.63E+004                                     2.57E+018  2.62E+018  2.75E+018  3.09E+018  3.26E+018  3.44E+018             2.47E+004   
Ag      47 110m             1270              JEFF30                     3.12E+015  3.13E+015  3.16E+015  3.19E+015  3.25E+015  3.35E+015             2.51E+007                                   3.12E+015  3.14E+015  3.17E+015  3.26E+015  3.39E+015  3.61E+015             2.51E+007                                    3.16E+015  3.17E+015  3.18E+015  3.30E+015  3.47E+015  3.73E+015             2.49E+007                                      3.17E+015  3.18E+015  3.20E+015  3.36E+015  3.55E+015  3.86E+015             2.48E+007                                     3.23E+015  3.25E+015  3.32E+015  3.60E+015  3.91E+015  4.37E+015             2.42E+007   
Ag      47 111              606               JEFF30                     2.87E+015  5.46E+015  7.52E+015  1.64E+017  4.30E+017  7.14E+017             3.02E+007                                   2.98E+015  5.99E+015  9.04E+015  2.48E+017  6.02E+017  9.79E+017             2.75E+007                                    5.10E+015  5.89E+015  8.69E+015  1.27E+017  3.34E+017  7.48E+017             2.80E+007                                      8.05E+015  8.78E+015  1.19E+016  1.50E+017  3.82E+017  8.18E+017             1.88E+007                                     2.10E+016  2.27E+016  2.94E+016  2.52E+017  5.50E+017  1.19E+018             7.28E+006   
Cd      48 109              559               JEFF30                     1.66E+016  2.63E+017  ---        ---        ---        ---                   6.81E+005                                   1.77E+016  4.12E+017  ---        ---        ---        ---                   4.35E+005                                    1.06E+018  9.77E+018  ---        ---        ---        ---                   1.83E+004                                      2.59E+019  *          ---        ---        ---        ---                   *                                             ---        ---        ---        ---        ---        ---                   ---         
Cd      48 115              290               JEFF30                     2.30E+013  2.37E+013  2.64E+013  1.23E+014  1.92E+014  6.24E+015             1.45E+010                                   2.24E+013  2.44E+013  3.09E+013  1.58E+014  2.68E+014  8.96E+015             1.41E+010                                    2.86E+013  3.07E+013  3.89E+013  1.82E+014  3.10E+014  1.02E+016             1.12E+010                                      3.66E+013  3.91E+013  4.93E+013  2.09E+014  3.60E+014  1.19E+016             8.82E+009                                     7.44E+013  7.93E+013  9.82E+013  3.20E+014  5.65E+014  1.93E+016             4.35E+009   
Cd      48 115m             601               BBK00                      1.41E+016  2.40E+016  3.41E+016  4.59E+016  5.43E+016  6.32E+016             6.92E+006                                   1.47E+016  2.66E+016  3.81E+016  5.34E+016  6.41E+016  7.50E+016             6.25E+006                                    1.38E+016  1.57E+016  2.12E+016  4.13E+016  5.47E+016  6.87E+016             1.06E+007                                      1.96E+016  2.09E+016  2.55E+016  4.45E+016  5.82E+016  7.32E+016             7.96E+006                                     3.17E+016  3.31E+016  3.75E+016  5.52E+016  6.99E+016  8.65E+016             5.02E+006   
In      49 114m             2595              BBK00                      8.27E+014  8.59E+014  2.75E+015  1.54E+016  1.71E+016  2.47E+016             4.49E+007                                   8.08E+014  9.68E+014  3.85E+015  1.71E+016  2.00E+016  3.13E+016             3.98E+007                                    2.27E+015  2.67E+015  7.98E+015  1.81E+016  2.16E+016  3.44E+016             1.44E+007                                      5.42E+015  6.13E+015  1.21E+016  1.93E+016  2.33E+016  3.76E+016             6.28E+006                                     1.57E+016  1.62E+016  1.81E+016  2.39E+016  3.02E+016  5.00E+016             2.38E+006   
Sn      50 121              167               BBK00                      1.12E+016  7.76E+016  1.47E+018  ---        ---        ---                   7.72E+006                                   1.22E+016  1.03E+017  2.13E+018  ---        ---        ---                   5.80E+006                                    7.29E+016  1.68E+017  9.92E+017  ---        ---        ---                   3.55E+006                                      4.54E+017  6.77E+017  2.27E+018  ---        ---        ---                   8.84E+005                                     1.01E+019  1.01E+019  2.35E+019  ---        ---        ---                   5.95E+004   
Sn      50 121m             201               JEFF30                     2.00E+018  *          *          ---        ---        ---                   *                                           2.19E+018  *          *          ---        ---        ---                   *                                            *          *          *          ---        ---        ---                   *                                              *          *          *          ---        ---        ---                   *                                             *          *          *          ---        ---        ---                   *           
Sn      50 123              131               JEFF30                     6.76E+016  1.25E+017  2.04E+017  2.91E+017  3.16E+017  3.55E+017             6.09E+006                                   7.04E+016  1.44E+017  2.34E+017  3.36E+017  3.73E+017  4.24E+017             5.30E+006                                    6.66E+016  7.75E+016  1.12E+017  2.49E+017  3.20E+017  3.96E+017             9.85E+006                                      1.02E+017  1.10E+017  1.39E+017  2.70E+017  3.43E+017  4.22E+017             6.94E+006                                     1.81E+017  1.89E+017  2.16E+017  3.31E+017  4.08E+017  5.03E+017             4.04E+006   
Sn      50 125              59                BBK00                      5.58E+014  6.14E+014  6.53E+014  7.01E+014  7.33E+014  7.85E+014             2.76E+009                                   5.59E+014  6.23E+014  6.72E+014  7.51E+014  8.04E+014  8.81E+014             2.72E+009                                    5.16E+014  5.37E+014  5.90E+014  7.19E+014  7.92E+014  8.85E+014             3.15E+009                                      5.67E+014  5.81E+014  6.22E+014  7.46E+014  8.23E+014  9.24E+014             2.92E+009                                     6.56E+014  6.70E+014  7.10E+014  8.39E+014  9.33E+014  1.06E+015             2.53E+009   
Sn      50 126              10                BBK00                      *          *          *          *          *          *                     *                                           *          *          *          *          *          *                     *                                            *          *          *          *          *          *                     *                                              *          *          *          *          *          *                     *                                             *          *          *          *          *          *                     *           
Sb      51 125              260               BBK00                      1.42E+016  1.81E+016  2.34E+016  3.61E+016  7.46E+016  1.29E+017             2.13E+007                                   1.41E+016  1.91E+016  2.61E+016  4.66E+016  9.65E+016  1.77E+017             2.02E+007                                    2.35E+016  2.49E+016  2.99E+016  5.37E+016  1.08E+017  2.00E+017             1.55E+007                                      2.77E+016  2.92E+016  3.43E+016  6.18E+016  1.21E+017  2.25E+017             1.32E+007                                     4.27E+016  4.48E+016  5.21E+016  9.33E+016  1.71E+017  3.27E+017             8.58E+006   
Sb      51 126              534.9             JEFF30                     1.55E+014  1.55E+014  1.55E+014  1.57E+014  1.64E+014  1.72E+014             1.21E+009                                   1.55E+014  1.55E+014  1.55E+014  1.61E+014  1.76E+014  1.93E+014             1.21E+009                                    1.55E+014  1.55E+014  1.56E+014  1.65E+014  1.82E+014  2.03E+014             1.21E+009                                      1.55E+014  1.55E+014  1.57E+014  1.69E+014  1.90E+014  2.15E+014             1.20E+009                                     1.59E+014  1.60E+014  1.65E+014  1.88E+014  2.20E+014  2.59E+014             1.17E+009   
Sb      51 127              389               JEFF30                     5.35E+013  5.47E+013  5.71E+013  7.64E+013  1.39E+014  2.07E+014             4.70E+009                                   5.25E+013  5.51E+013  6.21E+013  9.40E+013  1.73E+014  2.63E+014             4.66E+009                                    5.83E+013  6.07E+013  6.88E+013  1.05E+014  1.90E+014  2.88E+014             4.24E+009                                      6.49E+013  6.76E+013  7.67E+013  1.17E+014  2.09E+014  3.14E+014             3.80E+009                                     9.05E+013  9.43E+013  1.07E+014  1.63E+014  2.76E+014  4.09E+014             2.72E+009   
Te      52 127              436.7             JEFF30                     3.28E+014  4.51E+014  5.45E+014  1.27E+015  1.33E+017  ---                   5.08E+008                                   3.29E+014  4.74E+014  6.30E+014  1.76E+015  1.93E+017  ---                   4.83E+008                                    4.67E+014  5.25E+014  7.07E+014  2.20E+015  2.17E+017  ---                   4.36E+008                                      6.55E+014  7.02E+014  8.92E+014  2.70E+015  3.07E+017  ---                   3.26E+008                                     1.32E+015  1.40E+015  1.73E+015  5.28E+015  5.78E+017  2.43E+019             1.63E+008   
Te      52 127m             907.7             JEFF30                     1.17E+016  4.84E+016  1.54E+017  3.56E+017  1.36E+019  2.60E+019             2.28E+006                                   1.17E+016  6.38E+016  1.78E+017  4.93E+017  1.89E+019  3.75E+019             1.73E+006                                    9.41E+016  1.42E+017  2.00E+017  6.13E+017  2.01E+019  3.84E+019             7.78E+005                                      1.81E+017  1.98E+017  2.52E+017  7.51E+017  2.30E+019  3.95E+019             5.57E+005                                     3.71E+017  3.95E+017  4.85E+017  1.45E+018  3.67E+019  5.96E+019             2.79E+005   
Te      52 129m             136.7             JEFF30                     1.48E+015  2.42E+015  2.65E+015  3.51E+015  5.50E+015  6.94E+015             3.02E+008                                   1.51E+015  2.48E+015  2.91E+015  4.31E+015  6.85E+015  9.00E+015             2.95E+008                                    2.24E+015  2.40E+015  2.86E+015  4.54E+015  7.21E+015  9.60E+015             3.05E+008                                      2.66E+015  2.79E+015  3.23E+015  5.04E+015  7.91E+015  1.05E+016             2.62E+008                                     3.83E+015  4.00E+015  4.54E+015  6.85E+015  1.04E+016  1.40E+016             1.83E+008   
Te      52 131m             149               JEFF30                     1.48E+013  1.57E+013  1.97E+013  2.23E+013  2.48E+013  2.74E+013             4.26E+010                                   1.47E+013  1.63E+013  2.05E+013  2.43E+013  2.77E+013  3.16E+013             4.12E+010                                    1.87E+013  1.92E+013  2.12E+013  2.51E+013  2.89E+013  3.32E+013             3.49E+010                                      2.03E+013  2.07E+013  2.21E+013  2.63E+013  3.03E+013  3.50E+013             3.23E+010                                     2.33E+013  2.37E+013  2.52E+013  3.03E+013  3.53E+013  4.15E+013             2.83E+010   
I       53 129              441               BBK00                      *          *          ---        ---        ---        ---                   *                                           *          ---        ---        ---        ---        ---                   ---                                          ---        ---        ---        ---        ---        ---                   ---                                            ---        ---        ---        ---        ---        ---                   ---                                           ---        ---        ---        ---        ---        ---                   ---         
I       53 130              478               JEFF30                     6.41E+012  6.42E+012  6.42E+012  6.55E+012  6.94E+012  8.17E+012             3.26E+010                                   6.41E+012  6.42E+012  6.45E+012  6.84E+012  7.63E+012  9.69E+012             3.26E+010                                    6.42E+012  6.43E+012  6.49E+012  7.05E+012  8.02E+012  1.04E+013             3.25E+010                                      6.45E+012  6.47E+012  6.57E+012  7.31E+012  8.47E+012  1.12E+013             3.23E+010                                     6.74E+012  6.82E+012  7.08E+012  8.44E+012  1.02E+013  1.41E+013             3.07E+010   
I       53 131              121               JEFF30                     1.15E+014  1.20E+014  1.34E+014  9.14E+014  2.54E+015  3.45E+015             6.87E+009                                   1.12E+014  1.24E+014  1.56E+014  1.24E+015  3.24E+015  4.69E+015             6.68E+009                                    1.45E+014  1.55E+014  1.97E+014  1.49E+015  3.59E+015  5.27E+015             5.32E+009                                      1.85E+014  1.98E+014  2.51E+014  1.78E+015  3.99E+015  5.89E+015             4.18E+009                                     3.85E+014  4.11E+014  5.15E+014  2.91E+015  5.48E+015  8.30E+015             2.01E+009   
Xe      54 131m             87.8              JEFF30                     2.61E+014  2.80E+014  8.45E+015  ---        ---        ---                   4.07E+009                                   2.56E+014  3.32E+014  1.36E+016  ---        ---        ---                   3.43E+009                                    1.38E+015  1.80E+015  7.58E+016  ---        ---        ---                   6.33E+008                                      7.54E+015  9.78E+015  4.30E+017  ---        ---        ---                   1.16E+008                                     1.21E+018  1.57E+018  9.27E+019  ---        ---        ---                   7.23E+005   
Xe      54 133              127               JEFF30                     7.76E+013  1.02E+015  7.55E+017  1.13E+019  ---        ---                   7.71E+008                                   7.71E+013  1.63E+015  1.03E+018  1.92E+019  ---        ---                   4.82E+008                                    9.35E+014  1.96E+016  1.54E+018  2.18E+019  ---        ---                   4.02E+007                                      1.15E+016  2.08E+017  2.19E+018  2.04E+019  ---        ---                   3.79E+006                                     3.40E+018  4.14E+018  6.17E+018  4.08E+019  ---        ---                   1.90E+005   
Xe      54 133m             87.8              JEFF30                     3.39E+013  3.48E+013  4.63E+013  ---        ---        ---                   3.28E+010                                   3.31E+013  3.78E+013  6.44E+013  ---        ---        ---                   3.01E+010                                    6.54E+013  7.48E+013  1.30E+014  ---        ---        ---                   1.52E+010                                      1.31E+014  1.50E+014  2.63E+014  ---        ---        ---                   7.57E+009                                     1.11E+015  1.27E+015  2.22E+015  ---        ---        ---                   8.96E+008   
Cs      55 134              664               BBK00                      3.08E+016  *          ---        ---        ---        ---                   *                                           9.57E+015  9.61E+015  9.81E+015  1.09E+016  1.23E+016  1.65E+016             1.57E+007                                    9.65E+015  9.72E+015  1.00E+016  1.14E+016  1.30E+016  1.78E+016             1.55E+007                                      9.80E+015  9.91E+015  1.03E+016  1.20E+016  1.39E+016  1.92E+016             1.52E+007                                     1.07E+016  1.09E+016  1.15E+016  1.42E+016  1.70E+016  2.43E+016             1.38E+007   
Cs      55 135              160               PDA04                      *          *          *          ---        ---        ---                   *                                           *          *          ---        ---        ---        ---                   *                                            *          *          ---        ---        ---        ---                   *                                              *          *          ---        ---        ---        ---                   *                                             ---        ---        ---        ---        ---        ---                   ---         
Cs      55 136              276               JEFF30                     1.51E+014  1.52E+014  1.66E+014  1.73E+014  1.79E+014  1.91E+014             2.39E+009                                   1.50E+014  1.53E+014  1.68E+014  1.82E+014  1.93E+014  2.12E+014             2.36E+009                                    1.63E+014  1.64E+014  1.71E+014  1.87E+014  2.00E+014  2.21E+014             2.20E+009                                      1.67E+014  1.69E+014  1.74E+014  1.92E+014  2.07E+014  2.31E+014             2.15E+009                                     1.77E+014  1.79E+014  1.86E+014  2.12E+014  2.33E+014  2.66E+014             2.02E+009   
Cs      55 137              282               JEFF30                     7.82E+016  7.91E+016  8.16E+016  1.01E+017  1.22E+017  1.44E+017             4.48E+006                                   7.62E+016  7.91E+016  8.77E+016  1.20E+017  1.52E+017  1.92E+017             4.48E+006                                    8.12E+016  8.43E+016  9.41E+016  1.32E+017  1.68E+017  2.15E+017             4.20E+006                                      8.76E+016  9.10E+016  1.02E+017  1.44E+017  1.85E+017  2.39E+017             3.90E+006                                     1.13E+017  1.18E+017  1.32E+017  1.90E+017  2.50E+017  3.32E+017             3.01E+006   
La      57 140              218               JEFF30                     2.14E+013  2.15E+013  2.16E+013  2.25E+013  2.39E+013  2.52E+013             2.14E+010                                   2.13E+013  2.14E+013  2.18E+013  2.37E+013  2.57E+013  2.75E+013             2.14E+010                                    2.14E+013  2.16E+013  2.21E+013  2.43E+013  2.64E+013  2.83E+013             2.12E+010                                      2.17E+013  2.19E+013  2.25E+013  2.49E+013  2.71E+013  2.92E+013             2.09E+010                                     2.29E+013  2.32E+013  2.41E+013  2.72E+013  2.97E+013  3.23E+013             1.98E+010   
Ce      58 141              76                BBK00                      6.56E+014  1.35E+015  6.82E+017  *          ---        ---                   9.73E+008                                   6.47E+014  1.73E+015  1.15E+018  *          ---        ---                   7.58E+008                                    8.27E+015  1.77E+016  2.97E+018  *          ---        ---                   7.44E+007                                      9.50E+016  1.70E+017  7.18E+018  *          ---        ---                   7.74E+006                                     1.73E+019  2.09E+019  3.37E+019  *          ---        ---                   6.31E+004   
Ce      58 143              93.8              JEFF30                     1.95E+013  3.04E+013  3.45E+013  1.51E+014  1.96E+014  2.42E+014             3.51E+010                                   1.94E+013  3.16E+013  4.09E+013  1.81E+014  2.42E+014  3.13E+014             3.37E+010                                    3.83E+013  4.16E+013  5.35E+013  1.96E+014  2.64E+014  3.43E+014             2.56E+010                                      5.14E+013  5.51E+013  6.98E+013  2.14E+014  2.89E+014  3.78E+014             1.93E+010                                     1.07E+014  1.13E+014  1.36E+014  2.80E+014  3.78E+014  4.99E+014             9.44E+009   
Pr      59 142              415               BBK00                      1.43E+014  1.99E+014  2.53E+014  3.06E+014  3.21E+014  3.36E+014             1.21E+009                                   1.46E+014  2.13E+014  2.72E+014  3.37E+014  3.58E+014  3.79E+014             1.13E+009                                    1.18E+014  1.30E+014  1.63E+014  2.58E+014  3.01E+014  3.40E+014             1.85E+009                                      1.52E+014  1.60E+014  1.85E+014  2.71E+014  3.14E+014  3.54E+014             1.51E+009                                     2.12E+014  2.19E+014  2.41E+014  3.14E+014  3.58E+014  4.00E+014             1.10E+009   
Pr      59 143              350               BBK00                      2.04E+016  6.23E+016  2.51E+017  2.78E+018  9.61E+018  4.23E+019             4.59E+006                                   2.15E+016  8.34E+016  4.04E+017  6.51E+018  3.13E+019  *                     3.43E+006                                    2.92E+016  3.80E+016  7.29E+016  6.69E+017  2.76E+018  1.11E+019             7.52E+006                                      6.28E+016  7.09E+016  1.10E+017  7.68E+017  2.67E+018  1.02E+019             4.03E+006                                     2.15E+017  2.32E+017  3.06E+017  1.34E+018  4.21E+018  1.60E+019             1.23E+006   
Nd      60 147              544               BBK00                      2.32E+014  2.13E+015  3.04E+015  5.75E+015  2.19E+016  4.77E+016             8.62E+007                                   2.38E+014  2.37E+015  3.42E+015  7.73E+015  2.91E+016  6.52E+016             7.77E+007                                    2.81E+015  3.13E+015  3.86E+015  9.21E+015  3.29E+016  7.19E+016             5.88E+007                                      3.60E+015  3.82E+015  4.62E+015  1.09E+016  3.67E+016  7.93E+016             4.81E+007                                     6.31E+015  6.67E+015  7.99E+015  1.80E+016  5.24E+016  1.11E+017             2.75E+007   
Pm      61 147              709               RAH03                      4.02E+019  *          *          ---        ---        ---                   *                                           4.20E+019  *          ---        ---        ---        ---                   *                                            *          *          ---        ---        ---        ---                   *                                              *          *          ---        ---        ---        ---                   *                                             ---        ---        ---        ---        ---        ---                   ---         
Pm      61 148              2970              BBK00                      1.55E+014  1.64E+014  1.70E+014  1.90E+014  2.04E+014  2.67E+014             2.05E+008                                   1.53E+014  1.65E+014  1.77E+014  2.11E+014  2.34E+014  3.08E+014             2.04E+008                                    1.54E+014  1.59E+014  1.73E+014  2.14E+014  2.41E+014  3.17E+014             2.11E+008                                      1.65E+014  1.69E+014  1.82E+014  2.25E+014  2.54E+014  3.32E+014             1.99E+008                                     1.93E+014  1.98E+014  2.13E+014  2.63E+014  3.00E+014  3.85E+014             1.70E+008   
Pm      61 148m             4000              JEFF30                     5.18E+014  5.43E+014  5.44E+014  5.58E+014  5.89E+014  7.64E+014             4.60E+007                                   5.18E+014  5.43E+014  5.46E+014  5.85E+014  6.52E+014  9.21E+014             4.60E+007                                    5.43E+014  5.44E+014  5.50E+014  6.06E+014  6.88E+014  9.94E+014             4.59E+007                                      5.46E+014  5.48E+014  5.58E+014  6.32E+014  7.29E+014  1.07E+015             4.56E+007                                     5.75E+014  5.82E+014  6.06E+014  7.39E+014  8.91E+014  1.37E+015             4.30E+007   
Pm      61 149              2510              BBK00                      6.11E+014  7.68E+014  9.61E+014  9.67E+015  1.15E+016  1.72E+016             5.19E+007                                   6.08E+014  8.23E+014  1.19E+015  1.18E+016  1.44E+016  2.21E+016             4.84E+007                                    8.71E+014  9.88E+014  1.43E+015  1.03E+016  1.42E+016  2.25E+016             4.03E+007                                      1.37E+015  1.51E+015  2.06E+015  1.14E+016  1.58E+016  2.45E+016             2.64E+007                                     3.81E+015  4.10E+015  5.19E+015  1.50E+016  2.04E+016  3.16E+016             9.71E+006   
Sm      62 151              3080              MAA06                      *          ---        ---        ---        ---        ---                   ---                                         *          ---        ---        ---        ---        ---                   ---                                          ---        ---        ---        ---        ---        ---                   ---                                            ---        ---        ---        ---        ---        ---                   ---                                           ---        ---        ---        ---        ---        ---                   ---         
Sm      62 153              1095              BBK00                      3.37E+013  1.88E+014  1.14E+016  1.96E+016  2.87E+016  1.85E+017             4.86E+008                                   3.36E+013  2.83E+014  1.32E+016  2.47E+016  3.95E+016  2.48E+017             3.22E+008                                    5.04E+014  3.70E+015  1.13E+016  2.77E+016  4.60E+016  3.05E+017             2.47E+007                                      5.10E+015  9.95E+015  1.45E+016  3.19E+016  5.23E+016  3.17E+017             9.18E+006                                     2.00E+016  2.11E+016  2.52E+016  4.77E+016  7.95E+016  5.11E+017             4.33E+006   
Eu      63 152              7600              BBK00                      2.23E+017  2.41E+017  2.55E+017  3.07E+017  3.34E+017  3.69E+017             5.47E+004                                   2.22E+017  2.42E+017  2.65E+017  3.43E+017  3.83E+017  4.33E+017             5.45E+004                                    2.51E+017  2.58E+017  2.78E+017  3.59E+017  4.02E+017  4.58E+017             5.11E+004                                      2.64E+017  2.71E+017  2.94E+017  3.77E+017  4.23E+017  4.82E+017             4.85E+004                                     3.11E+017  3.21E+017  3.47E+017  4.38E+017  4.94E+017  5.68E+017             4.10E+004   
Eu      63 154              4420              BBK00                      4.23E+016  4.69E+016  4.94E+016  5.29E+016  5.60E+016  6.10E+016             4.82E+005                                   4.22E+016  4.71E+016  5.07E+016  5.79E+016  6.31E+016  7.09E+016             4.80E+005                                    4.81E+016  4.92E+016  5.20E+016  6.02E+016  6.61E+016  7.47E+016             4.60E+005                                      4.96E+016  5.07E+016  5.38E+016  6.27E+016  6.93E+016  7.87E+016             4.46E+005                                     5.53E+016  5.67E+016  6.05E+016  7.18E+016  8.05E+016  9.27E+016             3.99E+005   
Eu      63 155              1320              BBK00                      4.26E+016  3.13E+019  *          ---        ---        ---                   2.42E+003                                   4.37E+016  4.75E+019  *          ---        ---        ---                   1.59E+003                                    9.47E+019  *          ---        ---        ---        ---                   *                                              *          *          ---        ---        ---        ---                   *                                             ---        ---        ---        ---        ---        ---                   ---         
Eu      63 156              1093              RaT01                      2.84E+014  2.99E+014  3.05E+014  3.19E+014  3.31E+014  3.47E+014             3.06E+008                                   2.83E+014  2.98E+014  3.10E+014  3.41E+014  3.60E+014  3.87E+014             3.07E+008                                    2.89E+014  2.95E+014  3.09E+014  3.47E+014  3.70E+014  4.01E+014             3.10E+008                                      2.97E+014  3.03E+014  3.17E+014  3.57E+014  3.83E+014  4.17E+014             3.02E+008                                     3.22E+014  3.29E+014  3.45E+014  3.95E+014  4.29E+014  4.72E+014             2.78E+008   
Gd      64 153              4550              BBK00                      3.33E+015  6.03E+017  *          ---        ---        ---                   3.64E+004                                   3.36E+015  9.24E+017  *          ---        ---        ---                   2.38E+004                                    6.13E+017  2.67E+019  *          ---        ---        ---                   8.23E+002                                      1.44E+019  *          *          ---        ---        ---                   *                                             ---        ---        ---        ---        ---        ---                   ---         
Gd      64 159              524               JEFF30                     3.13E+013  8.70E+013  9.93E+013  1.07E+015  1.55E+016  4.80E+016             2.19E+009                                   3.13E+013  9.02E+013  1.17E+014  1.57E+015  2.09E+016  6.64E+016             2.12E+009                                    1.02E+014  1.11E+014  1.45E+014  1.97E+015  2.04E+016  6.51E+016             1.72E+009                                      1.36E+014  1.46E+014  1.88E+014  2.51E+015  2.29E+016  7.82E+016             1.31E+009                                     3.01E+014  3.24E+014  4.14E+014  5.40E+015  3.38E+016  1.06E+017             5.90E+008   
Tb      65 157              2744              JEFF30                     8.01E+017  6.11E+018  ---        ---        ---        ---                   5.97E+003                                   7.95E+017  9.67E+018  ---        ---        ---        ---                   3.77E+003                                    1.44E+019  *          ---        ---        ---        ---                   *                                              *          *          ---        ---        ---        ---                   *                                             *          ---        ---        ---        ---        ---                   ---         
Tb      65 158              3563              JEFF30                     3.88E+018  4.90E+018  5.53E+018  6.13E+018  6.65E+018  7.67E+018             5.73E+003                                   3.88E+018  4.99E+018  5.80E+018  6.94E+018  7.78E+018  9.22E+018             5.62E+003                                    5.19E+018  5.52E+018  6.08E+018  7.32E+018  8.26E+018  9.83E+018             5.08E+003                                      5.66E+018  5.86E+018  6.38E+018  7.72E+018  8.76E+018  1.05E+019             4.79E+003                                     6.66E+018  6.87E+018  7.46E+018  9.15E+018  1.05E+019  1.27E+019             4.09E+003   
Tb      65 160              3240              BBK00                      9.48E+014  1.00E+015  1.03E+015  1.16E+015  1.25E+015  1.41E+015             3.08E+007                                   9.41E+014  9.99E+014  1.07E+015  1.30E+015  1.45E+015  1.67E+015             3.09E+007                                    1.01E+015  1.04E+015  1.12E+015  1.37E+015  1.53E+015  1.77E+015             2.98E+007                                      1.06E+015  1.09E+015  1.17E+015  1.44E+015  1.62E+015  1.88E+015             2.84E+007                                     1.23E+015  1.27E+015  1.37E+015  1.68E+015  1.91E+015  2.25E+015             2.44E+007   
Tb      65 161              1396              JEFF30                     1.11E+014  5.69E+015  5.79E+016  2.01E+017  3.81E+017  6.07E+018             1.26E+007                                   1.12E+014  8.57E+015  6.80E+016  2.60E+017  5.31E+017  6.16E+018             8.36E+006                                    3.79E+015  4.41E+016  8.20E+016  3.16E+017  6.50E+017  7.84E+018             1.62E+006                                      3.57E+016  7.92E+016  1.08E+017  3.44E+017  7.23E+017  8.45E+018             9.05E+005                                     1.69E+017  1.81E+017  2.21E+017  5.28E+017  1.03E+018  1.35E+019             3.96E+005   
Dy      66 159              1531              JEFF30                     2.04E+015  1.59E+016  *          ---        ---        ---                   4.11E+006                                   2.03E+015  2.50E+016  *          ---        ---        ---                   2.61E+006                                    3.70E+016  4.70E+017  *          ---        ---        ---                   1.39E+005                                      6.88E+017  8.56E+018  *          *          ---        ---                   7.63E+003                                     *          *          *          ---        ---        ---                   *           
Ho      67 163              2125              BBK00                      2.95E+019  *          ---        ---        ---        ---                   *                                           2.99E+019  *          ---        ---        ---        ---                   *                                            *          *          ---        ---        ---        ---                   *                                              *          ---        ---        ---        ---        ---                   ---                                           ---        ---        ---        ---        ---        ---                   ---         
Ho      67 166              1414              JEFF30                     3.17E+013  2.67E+014  8.72E+014  1.18E+015  1.26E+015  1.34E+015             2.65E+008                                   3.17E+013  3.59E+014  9.78E+014  1.33E+015  1.44E+015  1.55E+015             1.97E+008                                    1.76E+014  3.35E+014  4.69E+014  9.07E+014  1.13E+015  1.34E+015             2.11E+008                                      3.99E+014  4.60E+014  5.62E+014  9.65E+014  1.19E+015  1.40E+015             1.54E+008                                     6.95E+014  7.24E+014  8.12E+014  1.16E+015  1.38E+015  1.61E+015             9.77E+007   
Ho      67 166m             1410              JEFF30                     5.47E+018  5.49E+018  5.56E+018  5.92E+018  6.93E+018  8.18E+018             1.29E+004                                   5.47E+018  5.50E+018  5.66E+018  6.44E+018  7.90E+018  9.76E+018             1.29E+004                                    5.55E+018  5.60E+018  5.80E+018  6.76E+018  8.41E+018  1.05E+019             1.27E+004                                      5.67E+018  5.74E+018  5.99E+018  7.13E+018  8.94E+018  1.12E+019             1.24E+004                                     6.29E+018  6.42E+018  6.83E+018  8.54E+018  1.09E+019  1.40E+019             1.10E+004   
Er      68 169              653               BBK00                      1.27E+017  1.06E+018  3.09E+019  ---        ---        ---                   1.45E+005                                   1.40E+017  1.51E+018  4.19E+019  ---        ---        ---                   1.01E+005                                    1.21E+018  3.69E+018  3.91E+019  ---        ---        ---                   4.15E+004                                      7.92E+018  1.22E+019  5.86E+019  ---        ---        ---                   1.25E+004                                     *          *          *          ---        ---        ---                   *           
Tm      69 170              1870              BBK00                      8.62E+015  4.19E+017  2.38E+018  2.36E+019  8.71E+019  *                     1.28E+005                                   8.73E+015  5.88E+017  3.90E+018  6.85E+019  *          *                     9.09E+004                                    2.18E+017  3.50E+017  6.72E+017  5.73E+018  2.17E+019  9.77E+019             1.53E+005                                      5.82E+017  6.64E+017  1.02E+018  6.96E+018  2.47E+019  *                     8.05E+004                                     1.98E+018  2.14E+018  2.77E+018  1.20E+019  3.93E+019  *                     2.50E+004   
Tm      69 171              350               RHH03                      5.90E+017  *          ---        ---        ---        ---                   *                                           5.96E+017  *          ---        ---        ---        ---                   *                                            9.33E+019  ---        ---        ---        ---        ---                   ---                                            *          ---        ---        ---        ---        ---                   ---                                           ---        ---        ---        ---        ---        ---                   ---         
Tm      69 172              1078              JEFF30                     5.14E+013  1.01E+014  1.16E+014  1.25E+014  1.29E+014  1.36E+014             9.14E+008                                   5.11E+013  1.04E+014  1.19E+014  1.36E+014  1.44E+014  1.55E+014             8.94E+008                                    9.55E+013  1.08E+014  1.18E+014  1.38E+014  1.48E+014  1.60E+014             8.61E+008                                      1.10E+014  1.14E+014  1.22E+014  1.43E+014  1.54E+014  1.67E+014             8.14E+008                                     1.25E+014  1.29E+014  1.37E+014  1.60E+014  1.74E+014  1.90E+014             7.22E+008   
Yb      70 175              558               BBK00                      4.56E+014  1.05E+015  1.37E+015  9.23E+015  8.73E+018  ---                   1.70E+008                                   4.55E+014  1.12E+015  1.65E+015  1.36E+016  1.45E+019  ---                   1.60E+008                                    1.52E+015  1.69E+015  2.29E+015  1.71E+016  1.38E+019  ---                   1.06E+008                                      2.20E+015  2.38E+015  3.15E+015  2.18E+016  2.38E+019  ---                   7.52E+007                                     5.58E+015  6.02E+015  7.76E+015  4.61E+016  6.54E+019  ---                   2.98E+007   
Yb      70 175              558               BBK00                      4.17E+014  5.58E+014  6.87E+014  2.86E+015  1.81E+018  ---                   3.21E+008                                   4.11E+014  5.92E+014  8.13E+014  4.14E+015  3.01E+018  ---                   3.03E+008                                    7.38E+014  8.23E+014  1.06E+015  5.26E+015  4.16E+018  ---                   2.18E+008                                      9.99E+014  1.07E+015  1.37E+015  6.79E+015  4.51E+018  ---                   1.67E+008                                     2.19E+015  2.34E+015  2.95E+015  1.38E+016  1.45E+019  ---                   7.65E+007   
Lu      71 177              893               JEFF30                     4.37E+014  1.03E+015  2.29E+015  *          ---        ---                   1.09E+008                                   4.37E+014  1.17E+015  3.36E+015  ---        ---        ---                   9.58E+007                                    2.57E+015  3.26E+015  8.52E+015  *          ---        ---                   3.44E+007                                      6.93E+015  8.21E+015  2.14E+016  *          ---        ---                   1.36E+007                                     1.14E+017  1.35E+017  3.46E+017  ---        ---        ---                   8.31E+005   
Lu      71 177m             1.55              JEFF30                     1.64E+015  1.65E+015  1.70E+015  7.49E+015  1.05E+017  4.32E+017             3.92E+010                                   1.64E+015  1.65E+015  1.82E+015  1.07E+016  1.64E+017  7.66E+017             3.92E+010                                    1.76E+015  1.82E+015  2.23E+015  1.43E+016  3.54E+017  1.70E+018             3.54E+010                                      2.14E+015  2.26E+015  2.86E+015  1.83E+016  5.69E+017  3.38E+018             2.85E+010                                     4.68E+015  5.01E+015  6.37E+015  3.65E+016  1.45E+018  2.22E+019             1.29E+010   
Hf      72 181              194               BBK00                      5.33E+014  5.49E+014  6.61E+014  1.08E+015  3.71E+015  2.53E+017             9.39E+008                                   5.31E+014  5.67E+014  7.45E+014  1.43E+015  5.32E+015  4.23E+017             9.10E+008                                    6.78E+014  7.20E+014  8.67E+014  1.68E+015  6.43E+015  1.29E+018             7.16E+008                                      8.09E+014  8.54E+014  1.02E+015  1.98E+015  7.66E+015  1.70E+018             6.04E+008                                     1.33E+015  1.40E+015  1.66E+015  3.22E+015  1.29E+016  2.67E+018             3.68E+008   
Hf      72 182              117               BBK00                      *          *          *          *          ---        ---                   *                                           *          *          *          ---        ---        ---                   *                                            *          *          *          ---        ---        ---                   *                                              *          *          *          ---        ---        ---                   *                                             *          *          *          ---        ---        ---                   *           
Ta      73 179              1334              BBK00                      9.81E+015  1.85E+018  ---        ---        ---        ---                   4.06E+004                                   9.84E+015  3.09E+018  ---        ---        ---        ---                   2.42E+004                                    3.70E+017  *          ---        ---        ---        ---                   *                                              1.40E+019  *          ---        ---        ---        ---                   *                                             ---        ---        ---        ---        ---        ---                   ---         
Ta      73 182              1120              BBK00                      1.46E+015  1.79E+015  1.96E+015  2.22E+015  2.30E+015  2.45E+015             4.98E+007                                   1.46E+015  1.81E+015  2.04E+015  2.44E+015  2.60E+015  2.84E+015             4.93E+007                                    1.86E+015  1.94E+015  2.11E+015  2.52E+015  2.71E+015  2.97E+015             4.60E+007                                      1.99E+015  2.05E+015  2.21E+015  2.62E+015  2.84E+015  3.12E+015             4.35E+007                                     2.28E+015  2.35E+015  2.52E+015  2.98E+015  3.26E+015  3.63E+015             3.80E+007   
Ta      73 183              703               JEFF30                     3.21E+013  4.28E+013  1.19E+014  6.86E+015  2.32E+018  ---                   3.32E+009                                   3.20E+013  5.08E+013  1.53E+014  1.01E+016  5.40E+018  *                     2.80E+009                                    1.27E+014  1.60E+014  2.49E+014  1.43E+016  1.27E+019  *                     8.87E+008                                      2.39E+014  2.67E+014  3.91E+014  1.89E+016  2.65E+019  *                     5.32E+008                                     8.76E+014  9.58E+014  1.32E+015  4.19E+016  3.98E+019  *                     1.49E+008   
W       74 185              687               SMV03                      4.29E+017  2.49E+018  5.08E+019  ---        ---        ---                   5.85E+004                                   4.51E+017  3.55E+018  8.06E+019  ---        ---        ---                   4.10E+004                                    2.90E+018  6.48E+018  2.77E+019  *          ---        ---                   2.25E+004                                      1.60E+019  2.16E+019  5.92E+019  ---        ---        ---                   6.73E+003                                     *          *          *          ---        ---        ---                   *           
W       74 187              155               JEFF30                     1.88E+013  1.98E+013  2.09E+013  2.67E+013  4.02E+013  6.07E+013             3.26E+010                                   1.85E+013  1.99E+013  2.28E+013  3.29E+013  5.13E+013  8.00E+013             3.24E+010                                    2.08E+013  2.18E+013  2.48E+013  3.66E+013  5.69E+013  8.85E+013             2.95E+010                                      2.31E+013  2.42E+013  2.74E+013  4.09E+013  6.34E+013  9.84E+013             2.67E+010                                     3.16E+013  3.30E+013  3.74E+013  5.64E+013  8.63E+013  1.33E+014             1.95E+010   
Re      75 186              1550              BBK00                      2.28E+014  1.24E+015  4.00E+016  1.15E+017  1.57E+017  2.11E+017             5.20E+007                                   2.28E+014  1.61E+015  5.49E+016  1.51E+017  2.05E+017  2.78E+017             4.02E+007                                    2.69E+015  6.41E+015  1.49E+016  7.28E+016  1.44E+017  2.44E+017             1.01E+007                                      1.14E+016  1.42E+016  2.14E+016  8.42E+016  1.55E+017  2.72E+017             4.53E+006                                     3.59E+016  3.85E+016  4.78E+016  1.27E+017  2.32E+017  3.94E+017             1.68E+006   
Re      75 186m             2510              JEFF30                     *          *          *          *          *          *                     *                                           *          *          *          *          *          *                     *                                            *          *          *          *          *          *                     *                                              *          *          *          *          *          *                     *                                             *          *          *          *          *          *                     *           
Re      75 188              638               JEFF30                     3.07E+013  6.43E+013  2.37E+014  3.26E+014  4.32E+014  5.62E+014             2.44E+009                                   3.05E+013  7.70E+013  2.64E+014  3.87E+014  5.27E+014  6.99E+014             2.04E+009                                    9.36E+013  1.15E+014  1.67E+014  3.01E+014  4.27E+014  5.91E+014             1.36E+009                                      1.50E+014  1.61E+014  1.96E+014  3.29E+014  4.64E+014  6.40E+014             9.74E+008                                     2.41E+014  2.51E+014  2.84E+014  4.29E+014  5.88E+014  8.04E+014             6.24E+008   
Re      75 189              478.1             JEFF30                     4.12E+013  6.94E+013  1.16E+014  1.01E+015  1.88E+015  9.17E+015             3.02E+009                                   4.08E+013  7.74E+013  1.56E+014  1.30E+015  2.55E+015  1.32E+016             2.70E+009                                    1.26E+014  1.54E+014  2.67E+014  1.46E+015  2.89E+015  1.46E+016             1.36E+009                                      2.47E+014  2.78E+014  4.36E+014  1.70E+015  3.36E+015  1.68E+016             7.53E+008                                     8.47E+014  9.09E+014  1.16E+015  2.59E+015  4.97E+015  2.50E+016             2.30E+008   
Os      76 191              1290              BBK00                      2.09E+014  4.05E+015  4.17E+019  ---        ---        ---                   1.91E+007                                   2.10E+014  6.08E+015  6.00E+019  ---        ---        ---                   1.27E+007                                    3.27E+015  1.07E+017  ---        ---        ---        ---                   7.22E+005                                      4.71E+016  1.92E+018  *          ---        ---        ---                   4.03E+004                                     *          ---        ---        ---        ---        ---                   ---         
Os      76 193              112.2             JEFF30                     3.96E+013  1.06E+014  1.70E+014  3.26E+014  9.07E+014  7.28E+015             8.43E+009                                   3.94E+013  1.18E+014  1.93E+014  4.32E+014  1.24E+015  1.01E+016             7.57E+009                                    1.39E+014  1.73E+014  2.21E+014  5.01E+014  1.42E+015  1.10E+016             5.14E+009                                      2.03E+014  2.18E+014  2.66E+014  5.87E+014  1.64E+015  1.29E+016             4.09E+009                                     3.58E+014  3.78E+014  4.50E+014  9.35E+014  2.48E+015  1.86E+016             2.36E+009   
Os      76 194              38.36             JEFF30                     6.70E+016  ---        ---        ---        ---        ---                   ---                                         6.95E+016  ---        ---        ---        ---        ---                   ---                                          *          ---        ---        ---        ---        ---                   ---                                            ---        ---        ---        ---        ---        ---                   ---                                           ---        ---        ---        ---        ---        ---                   ---         
Ir      77 192              2080              BBK00                      9.77E+014  1.00E+015  1.04E+015  2.21E+015  5.81E+015  1.70E+016             4.81E+007                                   9.74E+014  1.01E+015  1.12E+015  2.86E+015  7.78E+015  2.34E+016             4.76E+007                                    1.08E+015  1.12E+015  1.29E+015  3.33E+015  9.00E+015  2.70E+016             4.28E+007                                      1.24E+015  1.30E+015  1.52E+015  3.88E+015  1.04E+016  3.09E+016             3.70E+007                                     2.09E+015  2.21E+015  2.63E+015  6.04E+015  1.55E+016  4.54E+016             2.18E+007   
Ir      77 192m             3804              JEFF30                     1.26E+018  3.25E+018  *          ---        ---        ---                   8.09E+003                                   1.24E+018  4.16E+018  *          ---        ---        ---                   6.32E+003                                    1.49E+019  3.33E+019  *          ---        ---        ---                   7.89E+002                                      *          *          *          ---        ---        ---                   *                                             *          *          ---        ---        ---        ---                   *           
Ir      77 193m             1.01              JEFF30                     1.56E+014  2.33E+015  ---        ---        ---        ---                   4.25E+010                                   1.56E+014  3.78E+015  ---        ---        ---        ---                   2.62E+010                                    1.80E+015  4.41E+016  ---        ---        ---        ---                   2.25E+009                                      2.12E+016  5.41E+017  ---        ---        ---        ---                   1.84E+008                                     3.13E+019  *          ---        ---        ---        ---                   *           
Ir      77 194              453.4             JEFF30                     5.87E+013  6.88E+013  8.02E+013  2.86E+014  3.24E+014  3.90E+014             3.21E+009                                   5.86E+013  7.20E+013  9.14E+013  3.32E+014  3.88E+014  4.80E+014             3.06E+009                                    6.34E+013  6.88E+013  8.70E+013  2.62E+014  3.28E+014  4.24E+014             3.20E+009                                      8.25E+013  8.74E+013  1.07E+014  2.84E+014  3.54E+014  4.56E+014             2.52E+009                                     1.47E+014  1.54E+014  1.80E+014  3.53E+014  4.36E+014  5.60E+014             1.43E+009   
Ir      77 194m             456               JEFF30                     2.13E+015  2.13E+015  2.13E+015  2.21E+015  2.49E+015  4.28E+015             1.03E+008                                   2.13E+015  2.13E+015  2.13E+015  2.35E+015  2.90E+015  5.43E+015             1.03E+008                                    2.13E+015  2.13E+015  2.14E+015  2.47E+015  3.15E+015  6.08E+015             1.03E+008                                      2.14E+015  2.14E+015  2.17E+015  2.62E+015  3.43E+015  6.76E+015             1.02E+008                                     2.26E+015  2.29E+015  2.40E+015  3.25E+015  4.54E+015  9.31E+015             9.59E+007   
Pt      78 193              1123              BBK00                      2.73E+017  5.37E+018  ---        ---        ---        ---                   1.66E+004                                   2.72E+017  8.72E+018  ---        ---        ---        ---                   1.02E+004                                    3.21E+018  *          ---        ---        ---        ---                   *                                              3.86E+019  *          ---        ---        ---        ---                   *                                             *          ---        ---        ---        ---        ---                   ---         
Pt      78 197              94.87             JEFF30                     1.26E+013  1.30E+014  7.31E+014  3.40E+018  4.76E+019  ---                   8.14E+009                                   1.26E+013  1.70E+014  1.07E+015  3.97E+018  4.76E+019  ---                   6.19E+009                                    1.28E+014  6.53E+014  2.44E+015  7.22E+017  1.19E+019  ---                   1.62E+009                                      9.31E+014  1.94E+015  5.50E+015  9.34E+017  1.59E+019  ---                   5.43E+008                                     1.83E+016  2.07E+016  3.46E+016  1.36E+018  1.59E+019  ---                   5.08E+007   
Au      79 195              628               JEFF30                     2.36E+015  1.00E+016  7.25E+018  ---        ---        ---                   1.59E+007                                   2.35E+015  1.51E+016  1.58E+019  ---        ---        ---                   1.06E+007                                    2.62E+016  2.97E+017  *          ---        ---        ---                   5.37E+005                                      4.66E+017  5.60E+018  ---        ---        ---        ---                   2.84E+004                                     *          ---        ---        ---        ---        ---                   ---         
Au      79 196              730               JEFF30                     7.81E+013  8.60E+013  9.59E+013  9.39E+014  2.29E+016  3.46E+016             1.59E+009                                   7.78E+013  8.85E+013  1.10E+014  1.35E+015  2.93E+016  4.51E+016             1.55E+009                                    1.02E+014  1.10E+014  1.37E+014  1.80E+015  3.64E+016  5.29E+016             1.25E+009                                      1.29E+014  1.38E+014  1.74E+014  2.30E+015  4.28E+016  6.05E+016             9.92E+008                                     2.75E+014  2.95E+014  3.76E+014  4.69E+015  6.01E+016  7.94E+016             4.65E+008   
Au      79 198              1876              JEFF30                     3.68E+013  3.84E+013  4.14E+013  8.71E+013  4.07E+015  6.15E+015             1.39E+009                                   3.59E+013  3.92E+013  4.75E+013  1.24E+014  5.20E+015  7.96E+015             1.36E+009                                    4.40E+013  4.68E+013  5.69E+013  1.54E+014  5.69E+015  8.54E+015             1.14E+009                                      5.33E+013  5.66E+013  6.90E+013  1.91E+014  6.39E+015  9.46E+015             9.42E+008                                     9.74E+013  1.03E+014  1.26E+014  3.66E+014  8.80E+015  1.24E+016             5.16E+008   
Au      79 199              374               JEFF30                     4.78E+013  1.07E+014  6.66E+014  ---        ---        ---                   2.49E+009                                   4.72E+013  1.32E+014  9.87E+014  ---        ---        ---                   2.03E+009                                    3.69E+014  5.99E+014  2.61E+015  ---        ---        ---                   4.46E+008                                      1.59E+015  2.04E+015  6.71E+015  ---        ---        ---                   1.31E+008                                     3.53E+016  4.15E+016  1.13E+017  ---        ---        ---                   6.44E+006   
Hg      80 203              98                BBK00                      6.47E+014  7.72E+014  9.26E+014  *          ---        ---                   1.32E+009                                   6.32E+014  8.21E+014  1.17E+015  *          ---        ---                   1.24E+009                                    1.14E+015  1.28E+015  1.84E+015  *          ---        ---                   7.94E+008                                      1.83E+015  2.02E+015  2.90E+015  *          ---        ---                   5.04E+008                                     7.37E+015  8.15E+015  1.17E+016  *          ---        ---                   1.25E+008   
Tl      81 204              215               BBK00                      5.88E+017  3.76E+018  6.29E+019  *          *          ---                   1.24E+005                                   5.93E+017  5.65E+018  9.26E+019  *          *          ---                   8.23E+004                                    4.28E+018  8.48E+018  1.92E+019  *          *          *                     5.49E+004                                      1.48E+019  1.82E+019  3.14E+019  *          *          *                     2.56E+004                                     6.90E+019  7.49E+019  *          *          *          *                     6.21E+003   
Pb      82 205              125               BBK00                      *          *          ---        ---        ---        ---                   *                                           *          *          ---        ---        ---        ---                   *                                            *          *          ---        ---        ---        ---                   *                                              *          *          ---        ---        ---        ---                   *                                             ---        ---        ---        ---        ---        ---                   ---         
Bi      83 210              6                 BBK00                      5.25E+015  1.46E+016  5.12E+016  3.89E+017  1.00E+018  3.03E+018             1.14E+009                                   5.60E+015  1.92E+016  7.93E+016  9.06E+017  2.89E+018  9.77E+018             8.67E+008                                    6.19E+015  7.73E+015  1.37E+016  8.28E+016  2.29E+017  6.33E+017             2.16E+009                                      1.21E+016  1.35E+016  1.97E+016  9.74E+016  2.60E+017  7.55E+017             1.23E+009                                     3.54E+016  3.81E+016  4.85E+016  1.57E+017  3.85E+017  1.05E+018             4.38E+008   
Bi      83 210m             3.26              JEFF30                     *          *          *          *          *          *                     *                                           *          *          *          *          *          *                     *                                            *          *          *          *          *          *                     *                                              *          *          *          *          *          *                     *                                             *          *          *          *          *          *                     *           
Po      84 210              3.3               BBK00                      8.65E+016  2.08E+017  5.90E+017  2.62E+018  4.83E+018  8.52E+018             1.46E+008                                   9.29E+016  2.73E+017  8.83E+017  4.99E+018  1.00E+019  1.88E+019             1.11E+008                                    8.12E+016  9.79E+016  1.57E+017  6.20E+017  1.25E+018  2.46E+018             3.10E+008                                      1.42E+017  1.56E+017  2.15E+017  7.11E+017  1.38E+018  2.68E+018             1.94E+008                                     3.41E+017  3.62E+017  4.45E+017  1.05E+018  1.90E+018  3.40E+018             8.38E+007   



References:

BBK00   Bao, Z. Y., Beer, H., Kaeppeler, F., Voss, F., Wisshak, K., Rauscher, T.,2000. Neutron cross sections for nucleosynthesis studies. Atomic Data Nucl. Data Tables 76, 70.
JEFF30  NEA/JEF working group, N., 2005. The JEFF-3.0 nuclear data library. Tech. rep., JEFF Report 19, OECD Nuclear Energy Agency, http://www.nea.fr/html/dbdata/nds_jefreports/jefreport-19/jefreport-19.pdf.
MAA06   Marrone, S. et al (the n_TOF Collaboration), 2006. Measurement of the Sm-151(n,gamma) cross section from 0.6 ev to 1 mev via the neutron time-of-flight technique at the cern n-tof facility. Phys. Rev. C 73, 034604.
NPA05   Nassar, H., Paul, M., Ahmad, I., Berkovits, D., Bettan, M., Collon, P., Dababneh, S., Ghelberg, S., Greene, J. P., Heger, A., Heil, M., Henderson, D. J., Jiang, C. L., Kaeppeler, F., Koivisto, H., O'Brien, S., Pardo,  R. C., Patronis, N., Pennington, T., Plag, R., Rehm, K. E., Reifarth, R., Scott, R., Sinha, S., Tang, X., Vondrasek, R., 2005. Stellar (n,gamma) cross section of Ni-62. Phys. Rev. Let. 94, 092504.
PDA04   Patronis, N., Dababneh, S., Assimakopoulos, P.~A., Gallino, R., Heil, M., Kaeppeler, F., Karamanis, D., Koehler, P. E., Mengoni, A., Plag, R., 2004. Neutron capture studies on unstable Cs-135 for nucleosynthesis and transmutation. Phys. Rev. C 69, 025803.
RAH03   Reifarth, R., Arlandini, C., Heil, M., Kaeppeler, F., Sedychev, P., Mengoni, A., Herman, M., Rauscher, T., Gallino, R., Travaglio, C., 2003a. Stellar neutron capture on promethium - implications for the s-process neutron density. Ap. J. 582, 1251
RaT01   Rauscher, T., Thielemann, F.-K., 2001. reaction rates. Atomic Data Nucl. Data Tables 79, 47.
RHH03   Reifarth, R., Haight, R. C., Heil, M., Fowler, M. M., Kaeppeler, F., Miller, G. G., Rundberg, R. S., Ullmann, J. L., Wilhelmy, J. B., 2003b. Neutron capture measurements on Tm-171. Nucl. Phys. A 718, 478C -- 480C.
SMV03   Sonnabend, K., Mohr, P., Vogt, K., Zilges, A., Mengoni, A., Rauscher, T., Beer, H., Kaeppeler, F., Gallino, R., 2003. The s-process branching at W-185. Ap. J. 583, 506.
